Spherical Harmonic Analyses of Intensity Mapping Power Spectra

Intensity mapping is a promising technique for surveying the large scale structure of our Universe from $z=0$ to $z \sim 150$, using the brightness temperature field of spectral lines to directly observe previously unexplored portions of out cosmic timeline. Examples of targeted lines include the $21\,\textrm{cm}$ hyperfine transition of neutral hydrogen, rotational lines of carbon monoxide, and fine structure lines of singly ionized carbon. Recent efforts have focused on detections of the power spectrum of spatial fluctuations, but have been hindered by systematics such as foreground contamination. This has motivated the decomposition of data into Fourier modes perpendicular and parallel to the line-of-sight, which has been shown to be a particularly powerful way to diagnose systematics. However, such a method is well-defined only in the limit of a narrow-field, flat-sky approximation. This limits the sensitivity of intensity mapping experiments, as it means that wide surveys must be separately analyzed as a patchwork of smaller fields. In this paper, we develop a framework for analyzing intensity mapping data in a spherical Fourier-Bessel basis, which incorporates curved sky effects without difficulty. We use our framework to generalize a number of techniques in intensity mapping data analysis from the flat sky to the curved sky. These include visibility-based estimators for the power spectrum, treatments of interloper lines, and the "foreground wedge" signature of spectrally smooth foregrounds.

==> refReportAndResponse.txt <==
Thank you to both the editor and referee for this very constructive report. We agree with all the reviewer's comments and have implemented all the suggestions. Details are listed below. In addition, based on comments from the community, we also:
---Added a citation in the introduction to Uzgil et al. 2014 to mention the recent funded STARFIRE experiment.
---Slightly revised the text surrounding the Shaw et al. citations in the first paragraph of Section 7.2. In chatting with the authors of those papers, we have discovered that our old description was a little unfair to their methods. This has no effect on any of our arguments or our results.



>>>1. Even being relatively familiar with the methodology and math, I found that I had to construct for myself a table of variables for in order to follow many of the derivations throughout the paper. As such, I believe the text would strongly benefit from a table of variables, as a) it it primarily focused on methodology, and b) it is attempting to match two different formalisms (Spherical Bessel vs. Rectilinear modes). 

This is an excellent suggestion, and we have added Table 1 to serve this purpose.

>>>2. Section 1, Paragraph 3: I suggest the authors additionally cite Chang, T.-C. et al. 2010 (the ref for which can be found in the Masui et al. 2013 paper) in their discussion of positive detections of intensity mapping experiments, as in addition to being the first successful experiment, that two different experiments (granted with the same instrument) both yielded positive detections lends credence to the low-z 21 cm result.


We've added the citation. Thanks for pointing out the oversight!


>>>3. Same paragraph: As written, it sounds like CO and [CII] have no Galactic foregrounds to contend with. I'd argue that this isn't true - the foreground issues facing these experiments will be very close to that facing CMB experiments (particularly as temperature fluctuations of CMB anisotropies is similar to what appears to be expected from from CO/[CII]).


Thanks for pointing out the ambiguous language. When we said "these sources", we actually meant both the Galactic foregrounds and point sources, and we now realize that saying "sources" made it sound like just the latter. We've rephrased to "these foregrounds". In the same sentence, the parenthetical remark "though by no means trivial" has been changed to "though still challenging" to emphasize that CO and [CII] will still have a substantial challenge with foregrounds.

>>>4. Section 1, Paragraph 7: For clarity, I would recommend replacing the phrase "in bottom right corner" with something like "at low k_perp / high h_par".

Done!

>>>5. Section 1, Paragraph 8: While I think the point that under the k_perp/k_par formalism, the logical/most self-consistent choice is to divide up the data into multiple small patches is fair, I don't believe the claim that this necessitates a penalty in SNR - this is only true if one were to only measure the auto-correlated power within each field. However, for fields of significant overlap, one could hypothetically cross-correlate those fields (or account for the covariance between fields in your likelihood analysis) - the situation is similarly analogous to mosaic imaging (with w-projection) with radio interferometers. It's true that such an analysis is likely to be computationally expensive (not to mention mathematically complex), which in practice results in the diminished SNR, but that's a different claim than the method/formalism having an intrinsic sensitivity penalty. 

This is an excellent point, and we are glad that the reviewer brought this up. We completely agree, and have changed "the only self-consistent way" (to analyze the data) to "the simplest way". Additionally, we have added a couple of sentences at the end of the paragraph to add the reviewer's caveat---that one could in principle cross-correlate all the small fields, at the expense of mathematical complexity/computational cost.

>>>6. Section 3.2: The logical flow of this section would be improved by expanding on the motivation for rotational invariance at the top of the section (to first order, moving to the top of the section the second sentence of the third paragraph, which starts "On the l-k plane...") 

We have improved the logical flow of the section by adding a couple of more "preview" sentences in the first paragraph of the section. At the beginning of the second paragraph we have also made minor modifications to the text to provide some "signpost" language, and corresponding changes have been made to the third paragraph.

>>>7. Section 4, Eqn 29: I believe this should be a single factorial

We think it's actually a double factorial (see, e.g., http://dlmf.nist.gov/10.52), since it's a spherical Bessel function and not a cylindrical Bessel function.

>>>8. Section 7, Footnote 7: It's not clear the redefining is necessary in the text. Given that the term "primary beam" appears to be overwhelmingly associated with A(nu), I would recommend striking this footnote for the sake of clarity and reducing confusion.

We have removed the footnote and have revised the text "downstream" to make explicit mention of B(rhat) to reduce the confusion.

>>>9. One particular application of the S_l (k) formalism that occurred to me while reading the manuscript is that it provides a basis that's compatible with interferometric and "single-dish" intensity mapping experiments. As there has been a fair amount of literature on cross correlation of HI with CO/[CII] - and as the authors mention, the former is likely to be driven by interferometers, the latter by single elements - I think it may be worth mentioning in a sentence or two.

We have added two sentences to the end of the first paragraph of Section 7 to this effect.

Thank you again for the helpful report!


